Diffuse radio emission in the galaxy cluster SPT-CL J2031-4037: a steep spectrum intermediate radio halo?

The advent of sensitive low frequency radio observations has revealed a number of diffuse radio objects with peculiar properties that are challenging our understanding about the physics of the intracluster medium. Here, we report the discovery of a steep spectrum radio halo surrounding the central Brightest Cluster Galaxy (BCG) in the galaxy cluster SPT-CL J2031-4037. This cluster is morphologically disturbed yet has a weak cool core, an example of cool core/non-cool core transition system, which harbours a radio halo of $\sim 0.7$ Mpc in size. The halo emission detected at 1.7 GHz is less extended compared to that in the 325 MHz observation, and the spectral index of the part of the halo visible at 325 MHz to 1.7 GHz frequencies was found to be $-1.35 \pm 0.07$. Also, $P_{1.4\ \mathrm{GHz}}$ was found to be $0.77 \times 10^{24}$ W Hz$^{-1}$ which falls in the region where radio mini-halos, halo upper limits and ultra-steep spectrum (USS) halos are found in the $P_{1.4\ \mathrm{GHz}} - L_\mathrm{X}$ plane. Additionally, simulations presented in the paper provide support to the scenario of the steep spectrum. The diffuse radio emission found in this cluster may be a steep spectrum "intermediate" or "hybrid" radio halo which is transitioning into a mini-halo.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
